Direct Policy Optimization using Deterministic Sampling and Collocation

We present an approach for approximately solving discrete-time stochastic optimal-control problems by combining direct trajectory optimization, deterministic sampling, and policy optimization. Our feedback motion-planning algorithm uses a quasi-Newton method to simultaneously optimize a reference trajectory, a set of deterministically chosen sample trajectories, and a parameterized policy. We demonstrate that this approach exactly recovers LQR policies in the case of linear dynamics, quadratic objective, and Gaussian disturbances. We also demonstrate the algorithm on several nonlinear, underactuated robotic systems to highlight its performance and ability to handle control limits, safely avoid obstacles, and generate robust plans in the presence of unmodeled dynamics.

==> figures/quadrotor_control_group.tikz <==
\begin{tikzpicture}
        \begin{groupplot}[
            % tiny,
            % /tikz/mark size=1.5pt,
            group style={
                group name=my plots,
                group size=2 by 2,
                % horizontal sep=10mm,      % <-- default: 1cm
                vertical sep=0.5cm,        % <-- default: 1cm
                xticklabels at=edge bottom,
                yticklabels at=edge left,
            },
             width=0.265\textwidth,
             height=3.5cm,
        ]
        \nextgroupplot[ylabel={$u_1$},xtick={0,1,2,3},xticklabels={,,},xmin=0,xmax=3.38,ytick={0,3},yticklabels={0,3},ymin=-0.1,ymax=3.1]
     \addplot+[
  mark = {none},
  const plot, color=cyan, line width=2pt, solid
] coordinates {
  (0.0, 0.0)
  (0.09028098331758332, 2.112002001427716)
  (0.18056196663516663, 2.867844627530472)
  (0.27084294995274993, 1.881462698733744)
  (0.36112393327033326, 1.067826571798558)
  (0.4514049165879166, 0.7818060676291136)
  (0.5416858999054999, 0.8118699266704892)
  (0.6319668832230831, 0.9516825949692743)
  (0.7222478665406664, 1.0968370207014955)
  (0.8125288498582497, 1.205920794028337)
  (0.902809833175833, 1.2696579228956177)
  (0.9930908164934162, 1.2950325063907004)
  (1.0833717998109995, 1.295269538747002)
  (1.1736527831285828, 1.2831725916906576)
  (1.263933766446166, 1.267942760152345)
  (1.3542147497637493, 1.254676999636154)
  (1.4444957330813326, 1.2451766481514712)
  (1.5347767163989159, 1.2390828899241497)
  (1.6250576997164998, 1.2349086616433886)
  (1.715338683034083, 1.2308950175064777)
  (1.8056196663516664, 1.225769219786144)
  (1.8959006496692496, 1.219503428354343)
  (1.986181632986833, 1.2141302610336924)
  (2.076462616304416, 1.2145584550721444)
  (2.1667435996219995, 1.2289573942440755)
  (2.2570245829395827, 1.2669998793334665)
  (2.347305566257166, 1.330813105987867)
  (2.4375865495747493, 1.3874776187294102)
  (2.5278675328923326, 1.303065645358211)
  (2.618148516209916, 1.1349938706352116)
  (2.708429499527499, 1.1349938706352116)
};

\addplot+[
  mark = {none},
  const plot, color=orange, line width=2pt, solid
] coordinates {
  (0.0, 0.6953365857973851)
  (0.11263091123827682, 1.6909290904964211)
  (0.22526182247655363, 2.0390868311479338)
  (0.33789273371483036, 1.6616580132688135)
  (0.45052364495310704, 1.1184885480697186)
  (0.5631545561913838, 0.937617713006138)
  (0.6757854674296605, 0.9299895351060331)
  (0.7884163786679372, 1.0147021525754427)
  (0.901047289906214, 1.1119819139599703)
  (1.0136782011444907, 1.1818707784616145)
  (1.1263091123827673, 1.2418473818610123)
  (1.238940023621044, 1.2650633308943442)
  (1.3515709348593206, 1.2692761441301568)
  (1.4642018460975972, 1.2848761433994962)
  (1.5768327573358738, 1.2596286892037745)
  (1.6894636685741504, 1.2518846752269017)
  (1.802094579812427, 1.2486678322781464)
  (1.9147254910507037, 1.229984100881071)
  (2.027356402288981, 1.230001171039107)
  (2.1399873135272576, 1.2350120926330024)
  (2.252618224765534, 1.2251161395430654)
  (2.365249136003811, 1.2150035983956857)
  (2.4778800472420874, 1.219738192663473)
  (2.590510958480364, 1.219897773218004)
  (2.7031418697186407, 1.2495728221527294)
  (2.8157727809569173, 1.2813889381275851)
  (2.928403692195194, 1.320442942272469)
  (3.0410346034334705, 1.3395194271317112)
  (3.153665514671747, 1.2569655811921892)
  (3.266296425910024, 1.1257745033701427)
  (3.3789273371483004, 1.1257745033701427)
};
 \nextgroupplot[ylabel={$u_2$},xtick={0,1,2,3},xticklabels={,,},ytick={0,3},yticklabels={,,},ymin=-0.1,ymax=3.1,xmin=0,xmax=3.38]
     \addplot+[
  mark = {none},
  const plot, color=cyan, line width=2pt, solid
] coordinates {
  (0.0, 0.0)
  (0.09028098331758332, 2.11200202211343)
  (0.18056196663516663, 2.867844633230126)
  (0.27084294995274993, 1.8814626996163422)
  (0.36112393327033326, 1.0678265688622695)
  (0.4514049165879166, 0.7818060611297348)
  (0.5416858999054999, 0.811869918177254)
  (0.6319668832230831, 0.9516825868741523)
  (0.7222478665406664, 1.096837014836648)
  (0.8125288498582497, 1.2059207908994563)
  (0.902809833175833, 1.269657921930815)
  (0.9930908164934162, 1.2950325066487527)
  (1.0833717998109995, 1.2952695394518332)
  (1.1736527831285828, 1.2831725924024466)
  (1.263933766446166, 1.2679427607032623)
  (1.3542147497637493, 1.2546770000119045)
  (1.4444957330813326, 1.2451766483973115)
  (1.5347767163989159, 1.2390828900886743)
  (1.6250576997164998, 1.234908661754966)
  (1.715338683034083, 1.2308950175739173)
  (1.8056196663516664, 1.225769219815328)
  (1.8959006496692496, 1.2195034283703612)
  (1.986181632986833, 1.2141302610911824)
  (2.076462616304416, 1.2145584552349984)
  (2.1667435996219995, 1.2289573945455685)
  (2.2570245829395827, 1.266999879783491)
  (2.347305566257166, 1.3308131066417557)
  (2.4375865495747493, 1.3874776196558034)
  (2.5278675328923326, 1.3030656466652586)
  (2.618148516209916, 1.1349938722913055)
  (2.708429499527499, 1.1349938722913055)
};

\addplot+[
  mark = {none},
  const plot, color=orange, line width=2pt, solid
] coordinates {
  (0.0, 0.6671209608301526)
  (0.11263091123827682, 1.677861124770686)
  (0.22526182247655363, 1.9703798901860794)
  (0.33789273371483036, 1.7186390004257865)
  (0.45052364495310704, 1.1478906520169236)
  (0.5631545561913838, 0.9466281563891255)
  (0.6757854674296605, 0.9413271497259844)
  (0.7884163786679372, 1.0216505042564972)
  (0.901047289906214, 1.116726310830687)
  (1.0136782011444907, 1.191988556390769)
  (1.1263091123827673, 1.2456541336738685)
  (1.238940023621044, 1.2783414568889098)
  (1.3515709348593206, 1.2624313065984663)
  (1.4642018460975972, 1.2808019846889647)
  (1.5768327573358738, 1.273630383063698)
  (1.6894636685741504, 1.2410340801329762)
  (1.802094579812427, 1.2465814051994888)
  (1.9147254910507037, 1.2230158722165776)
  (2.027356402288981, 1.2271611817084513)
  (2.1399873135272576, 1.2232307421266044)
  (2.252618224765534, 1.2200371440108746)
  (2.365249136003811, 1.209402214136712)
  (2.4778800472420874, 1.2137112572264173)
  (2.590510958480364, 1.2335467181532334)
  (2.7031418697186407, 1.2492057321615162)
  (2.8157727809569173, 1.2856554305823618)
  (2.928403692195194, 1.3252439363129591)
  (3.0410346034334705, 1.3322944030559818)
  (3.153665514671747, 1.2589066841740526)
  (3.266296425910024, 1.123129488727094)
  (3.3789273371483004, 1.123129488727094)
};
        \nextgroupplot[ylabel={$u_3$},xtick={0,1,2,3},xticklabels={0,1,2,3,3.4},xmin=0,xmax=3.38,ytick={0,3},yticklabels={0,3},ymin=-0.1,ymax=3.1,xlabel={time}]
     \addplot+[
  mark = {none},
  const plot, color=cyan, line width=2pt, solid
] coordinates {
  (0.0, 0.3566282471381863)
  (0.09028098331758332, 1.9575780773249485)
  (0.18056196663516663, 2.697685690942593)
  (0.27084294995274993, 1.7847489377151258)
  (0.36112393327033326, 1.0321882772299582)
  (0.4514049165879166, 0.7717062470840842)
  (0.5416858999054999, 0.8124260468429141)
  (0.6319668832230831, 0.9592615087156647)
  (0.7222478665406664, 1.1098660242870642)
  (0.8125288498582497, 1.2223128713531317)
  (0.902809833175833, 1.2870399730164945)
  (0.9930908164934162, 1.311383334302488)
  (1.0833717998109995, 1.3092461413860992)
  (1.1736527831285828, 1.294103454381234)
  (1.263933766446166, 1.2756608654909694)
  (1.3542147497637493, 1.259339985161916)
  (1.4444957330813326, 1.2471407181188023)
  (1.5347767163989159, 1.2388376531846899)
  (1.6250576997164998, 1.2330550076408642)
  (1.715338683034083, 1.2281445366428796)
  (1.8056196663516664, 1.222948919298955)
  (1.8959006496692496, 1.217558376175758)
  (1.986181632986833, 1.2141294436380794)
  (2.076462616304416, 1.2177264812699207)
  (2.1667435996219995, 1.236768452446817)
  (2.2570245829395827, 1.281331081893489)
  (2.347305566257166, 1.3538927422754878)
  (2.4375865495747493, 1.420485830086768)
  (2.5278675328923326, 1.3435231024909406)
  (2.618148516209916, 1.0226186814147924)
  (2.708429499527499, 1.0226186814147924)
};

\addplot+[
  mark = {none},
  const plot, color=orange, line width=2pt, solid
] coordinates {
  (0.0, 0.7800831426043455)
  (0.11263091123827682, 1.7142736169424622)
  (0.22526182247655363, 2.0011273329279846)
  (0.33789273371483036, 1.6166365173763264)
  (0.45052364495310704, 1.0698998650774045)
  (0.5631545561913838, 0.9112860127065979)
  (0.6757854674296605, 0.9226940486644932)
  (0.7884163786679372, 1.0158788300819406)
  (0.901047289906214, 1.1140763833005103)
  (1.0136782011444907, 1.1942953851860065)
  (1.1263091123827673, 1.2501708007602457)
  (1.238940023621044, 1.2731126583936474)
  (1.3515709348593206, 1.277939017971733)
  (1.4642018460975972, 1.2917420400944992)
  (1.5768327573358738, 1.2619258672424138)
  (1.6894636685741504, 1.2612747980791224)
  (1.802094579812427, 1.243112286764273)
  (1.9147254910507037, 1.2339074083719228)
  (2.027356402288981, 1.2279427743733031)
  (2.1399873135272576, 1.2317049543955103)
  (2.252618224765534, 1.2253881549703036)
  (2.365249136003811, 1.2155163479000093)
  (2.4778800472420874, 1.221163319474872)
  (2.590510958480364, 1.2257158279096578)
  (2.7031418697186407, 1.262823601302623)
  (2.8157727809569173, 1.2966803525466204)
  (2.928403692195194, 1.3341365377550494)
  (3.0410346034334705, 1.334592078090418)
  (3.153665514671747, 1.2189430355969662)
  (3.266296425910024, 1.1251617410698282)
  (3.3789273371483004, 1.1251617410698282)
};
        \nextgroupplot[ylabel={$u_4$},xtick={0,1,2,3},xticklabels={0,1,2,3,3.4},xmin=0,xmax=3.38,ytick={0,3},yticklabels={,,},ymin=-0.1,ymax=3.1,xlabel={time}]
    296425910024, 1.1287685426612963)
\addplot+[
  mark = {none},
  const plot, color=cyan, line width=2pt, solid
] coordinates {
  (0.0, 0.35662825252788566)
  (0.09028098331758332, 1.95757808575809)
  (0.18056196663516663, 2.6976856939124896)
  (0.27084294995274993, 1.784748942669724)
  (0.36112393327033326, 1.0321882802577795)
  (0.4514049165879166, 0.7717062451961649)
  (0.5416858999054999, 0.8124260403302995)
  (0.6319668832230831, 0.9592614998284348)
  (0.7222478665406664, 1.109866015678408)
  (0.8125288498582497, 1.222312864880145)
  (0.902809833175833, 1.2870399692724928)
  (0.9930908164934162, 1.3113833328952995)
  (1.0833717998109995, 1.309246141522717)
  (1.1736527831285828, 1.2941034553236712)
  (1.263933766446166, 1.2756608667363967)
  (1.3542147497637493, 1.2593399864357477)
  (1.4444957330813326, 1.2471407192957924)
  (1.5347767163989159, 1.2388376542107136)
  (1.6250576997164998, 1.233055008485238)
  (1.715338683034083, 1.2281445372833473)
  (1.8056196663516664, 1.2229489197301124)
  (1.8959006496692496, 1.217558376427263)
  (1.986181632986833, 1.2141294437831838)
  (2.076462616304416, 1.2177264814042508)
  (2.1667435996219995, 1.2367684526469893)
  (2.2570245829395827, 1.2813310822193242)
  (2.347305566257166, 1.3538927428263194)
  (2.4375865495747493, 1.4204858309490775)
  (2.5278675328923326, 1.3435231037438558)
  (2.618148516209916, 1.0226186826832822)
  (2.708429499527499, 1.0226186826832822)
};

\addplot+[
  mark = {none},
  const plot, color=orange, line width=2pt, solid
] coordinates {
  (0.0, 0.7575908593328098)
  (0.11263091123827682, 1.6965208281128825)
  (0.22526182247655363, 1.9337252769415156)
  (0.33789273371483036, 1.6590440604291223)
  (0.45052364495310704, 1.10176744366005)
  (0.5631545561913838, 0.9260440998915186)
  (0.6757854674296605, 0.936286503106615)
  (0.7884163786679372, 1.0248232169651357)
  (0.901047289906214, 1.1225081228308134)
  (1.0136782011444907, 1.1989483872905125)
  (1.1263091123827673, 1.2551090770919917)
  (1.238940023621044, 1.28527849524419)
  (1.3515709348593206, 1.271250842458291)
  (1.4642018460975972, 1.287089189567094)
  (1.5768327573358738, 1.2777553233396501)
  (1.6894636685741504, 1.2434735365631215)
  (1.802094579812427, 1.2443480654434538)
  (1.9147254910507037, 1.2224313412871062)
  (2.027356402288981, 1.2268185424391633)
  (2.1399873135272576, 1.224598378312331)
  (2.252618224765534, 1.219243048543541)
  (2.365249136003811, 1.2128352716702036)
  (2.4778800472420874, 1.2164605456146669)
  (2.590510958480364, 1.2411168064340128)
  (2.7031418697186407, 1.2576911521034355)
  (2.8157727809569173, 1.3021655861446648)
  (2.928403692195194, 1.3315008694397004)
  (3.0410346034334705, 1.3278004564230075)
  (3.153665514671747, 1.218305649430833)
  (3.266296425910024, 1.1287685426612963)
  (3.3789273371483004, 1.1287685426612963)
};
        \end{groupplot}
    \end{tikzpicture}


==> figures/rocket_schematic.tikz <==
\begin{tikzpicture}
		% coordinate frame
		\draw[very thick,-{Triangle}] (0.98,0.0) -- (2.0,0.0) node[anchor=west] {$y$};
		\draw[very thick,-{Triangle}] (1.0,-0.02) -- (1.0,1.0) node[anchor=south] {$z$};
		
		% rocket body
		\node at (3,3) {$\centerofmass$};
		\node[anchor=south,xshift=-9pt,yshift=3pt] at (3,3) {$J_{\mathrm{r}}, m_{\mathrm{r}}$};
		
		% rocket body orientation
		\draw[dashed] (3,2.85) -- (3,2.5);
		\draw (3,2.5) arc (270:315:0.5)
		node[midway,xshift=2pt,yshift=-4pt] {$\phi$};
		
		% pendulum
		\draw (3.1,2.9) -- (3.75,2.25)
		node[midway,sloped,rotate=45,xshift=4pt,yshift=4pt] {$d_{\mathrm{f}}$};
		\draw[very thick] (3.75,2.25) -- (4.442,1.962)
		node[midway,sloped,rotate=22.5,xshift=0pt,yshift=5.5pt] {$l_{\mathrm{f}}$};
		\draw[dashed] (3.75,2.25) -- (3.75,1.75);
		\draw (3.75,1.75) arc (270:337.5:0.5)
		node[midway,xshift=3pt,yshift=-3pt] {$\psi$};
		\node[black,circle,fill,inner sep=1.5pt] at (4.442,1.962) {};
		\node[anchor=north,xshift=6pt,yshift=-2pt] at (4.442,1.962) {$m_{\mathrm{f}}$};
		
		\draw[very thick,-{Triangle}] (5.88,0.441) -- (5.40,0.596);
		\node[anchor=west] at (5.88,0.441) {$F_y, F_z$};
		
		% outline
		% body
%		\draw (3.35,3.35) -- (1.94,4.77) -- (1.23,4.06) -- (4.77,0.525) -- (5.47,1.23)-- (3.35,3.35);
		% body + cone
		\draw (3.35,3.35) -- (1.94,4.77) -- (1.23,4.77) --(1.23,4.06) -- (4.77,0.525) -- (5.47,1.23)-- (3.35,3.35);
		\draw  (1.94,4.77) -- (1.23,4.06);
		% thruster
		\draw (5.33,1.09) -- (5.76,0.949) -- (5.05,0.242) -- (4.91,0.667);
		
		% length
		\draw[|-|] (2.47,2.47) -- (4.87,0.065)
		node[midway,xshift=-5pt,yshift=-5pt] {$l_{\mathrm{r}}$};
		\end{tikzpicture}

==> figures/unscented.tikz <==
\begin{tikzpicture}[]
\begin{axis}[axis equal image = {true}, hide axis = {true},yticklabels={,,},xticklabels={,,}]\addplot+ [mark = {}, color=magenta, densely dashed, line width=2pt]coordinates {
	(1.4177825234517396, 0.0)
	(1.4149280685395231, 0.08992132485788441)
	(1.406376197685343, 0.17948056827773742)
	(1.3921613462547997, 0.26831710679568416)
	(1.3723407524375604, 0.35607322702541566)
	(1.3469942267693724, 0.44239556604374236)
	(1.3162238307632028, 0.5269365342583694)
	(1.2801534659435496, 0.6093557150285043)
	(1.2389283749387303, 0.689321235402522)
	(1.192714556640083, 0.7665111024532084)
	(1.1416980977830165, 0.8406144998296331)
	(1.0860844236414073, 0.9113330393048935)
	(1.026097470852524, 0.9783819622801906)
	(0.9619787857032258, 1.0414912864072026)
	(0.893986551508319, 1.1004068927117125)
	(0.8223945489974709, 1.1548915488410283)
	(0.7474910538968415, 1.204725864314937)
	(0.6695776761444793, 1.2497091739337363)
	(0.5889681454135518, 1.2896603457861702)
	(0.5059870478336809, 1.3244185106037059)
	(0.42096851899715926, 1.3538437095243014)
	(0.33425489851285173, 1.3778174576573436)
	(0.2461953515254166, 1.3962432211804858)
	(0.15714446275050387, 1.409046806047279)
	(0.06746080868725376, 1.4161766567404097)
	(-0.02249448624270785, 1.4176040638675735)
	(-0.11235920381585883, 1.4133232797640634)
	(-0.20177149053172422, 1.4033515416365883)
	(-0.2903713146692086, 1.3877290021551247)
	(-0.37780191600726626, 1.3665185677722864)
	(-0.4637112423723951, 1.3398056454212426)
	(-0.5477533672284834, 1.3076977986121414)
	(-0.6295898826008806, 1.2703243143118186)
	(-0.7088912617258695, 1.2278356823508132)
	(-0.7853381859386426, 1.1804029894539343)
	(-0.8586228304568594, 1.1282172303344042)
	(-0.9284501038824045, 1.0714885386255584)
	(-0.9945388364302935, 1.010445340746871)
	(-1.0566229121001633, 0.9453334361113822)
	(-1.1144523402314783, 0.8764150073782192)
	(-1.1677942621276904, 0.8039675647355592)
	(-1.2164338886960224, 0.7282828284650513)
	(-1.2601753653273364, 0.6496655542872015)
	(-1.29884256053352, 0.5684323062176456)
	(-1.3322797751668236, 0.4849101818755925)
	(-1.3603523693653754, 0.39943549537715284)
	(-1.382947304700385, 0.31235242311709904)
	(-1.3999735993419997, 0.22401161789199353)
	(-1.4113626944110227, 0.13476879694514224)
	(-1.4170687300413207, 0.044983309618799344)
	(-1.417068730041321, -0.044983309618799)
	(-1.4113626944110227, -0.13476879694514188)
	(-1.399973599342, -0.22401161789199317)
	(-1.382947304700385, -0.3123524231170987)
	(-1.3603523693653756, -0.39943549537715245)
	(-1.3322797751668238, -0.48491018187559215)
	(-1.2988425605335203, -0.5684323062176454)
	(-1.2601753653273366, -0.6496655542872012)
	(-1.2164338886960226, -0.728282828465051)
	(-1.1677942621276907, -0.8039675647355589)
	(-1.1144523402314785, -0.8764150073782189)
	(-1.0566229121001636, -0.9453334361113821)
	(-0.9945388364302938, -1.0104453407468708)
	(-0.9284501038824048, -1.0714885386255582)
	(-0.8586228304568595, -1.128217230334404)
	(-0.7853381859386429, -1.180402989453934)
	(-0.7088912617258705, -1.227835682350813)
	(-0.6295898826008803, -1.2703243143118188)
	(-0.5477533672284834, -1.3076977986121414)
	(-0.4637112423723954, -1.3398056454212424)
	(-0.3778019160072672, -1.3665185677722862)
	(-0.2903713146692087, -1.3877290021551247)
	(-0.20177149053172455, -1.4033515416365883)
	(-0.11235920381585951, -1.4133232797640631)
	(-0.02249448624270883, -1.4176040638675735)
	(0.06746080868725374, -1.4161766567404097)
	(0.15714446275050353, -1.409046806047279)
	(0.246195351525416, -1.396243221180486)
	(0.3342548985128508, -1.3778174576573439)
	(0.42096851899715926, -1.3538437095243014)
	(0.5059870478336805, -1.324418510603706)
	(0.5889681454135512, -1.2896603457861704)
	(0.6695776761444795, -1.249709173933736)
	(0.7474910538968415, -1.204725864314937)
	(0.8223945489974706, -1.1548915488410283)
	(0.8939865515083184, -1.100406892711713)
	(0.9619787857032259, -1.0414912864072023)
	(1.0260974708525237, -0.9783819622801908)
	(1.086084423641407, -0.911333039304894)
	(1.141698097783016, -0.8406144998296337)
	(1.192714556640083, -0.7665111024532083)
	(1.2389283749387303, -0.6893212354025222)
	(1.2801534659435494, -0.6093557150285047)
	(1.3162238307632026, -0.5269365342583702)
	(1.3469942267693724, -0.44239556604374236)
	(1.3723407524375604, -0.3560732270254159)
	(1.3921613462547995, -0.26831710679568477)
	(1.4063761976853428, -0.17948056827773837)
	(1.4149280685395231, -0.08992132485788444)
	(1.4177825234517396, -3.4725656584644605e-16)
};
\addplot+[draw=none, mark = {*}, mark options={solid,fill=magenta},color=magenta, line width=2pt] coordinates {
	(1.0, 1.0)
	(-1.0, 1.0)
	(1.0, -1.0)
	(-1.0, -1.0)
};
\addplot+[draw=none, mark = {square*},mark options={solid,fill=magenta}, color=magenta, line width=2pt] coordinates {
	(0.0, 0.0)
};
\addplot+ [mark = {}, color=orange, densely dashed, line width=2pt]coordinates {
	(4.1367933443487725, -0.3703061794352199)
	(4.212566902485964, -0.5362903853394034)
	(4.291513918158503, -0.7000618620270942)
	(4.373316499598134, -0.8609611595637934)
	(4.457645256681111, -1.0183403932667248)
	(4.544160627265969, -1.1715658525077866)
	(4.632514244490425, -1.320020552442586)
	(4.722350339521774, -1.4631067183906474)
	(4.813307174112415, -1.6002481928630685)
	(4.9050184971921, -1.730892755545377)
	(4.997115019631726, -1.8545143468938363)
	(5.089225901240323, -1.9706151863915562)
	(5.180980244007615, -2.0787277769349477)
	(5.272008585579401, -2.1784167872795575)
	(5.361944386952059, -2.2692808049653426)
	(5.45042550839574, -2.350953952662971)
	(5.537095667663252, -2.4231073614326926)
	(5.621605874612916, -2.485450494963489)
	(5.703615836468698, -2.5377323194602517)
	(5.78279532805911, -2.579742314468276)
	(5.858825521517424, -2.611311320564831)
	(5.931400270088968, -2.6323122205044496)
	(6.00022734087605, -2.642660451075212)
	(6.065029591556693, -2.6423143436049528)
	(6.125546086338961, -2.6312752917462987)
	(6.181533146657282, -2.6095877458649195)
	(6.2327653323800405, -2.577339034053596)
	(6.27903634957741, -2.5346590104928097)
	(6.320159881194205, -2.481719532573792)
	(6.355970337282899, -2.418733768889464)
	(6.386323521775899, -2.345955340879749)
	(6.41109721311222, -2.263677301587551)
	(6.43019165638057, -2.1722309556375765)
	(6.443529964997173, -2.0719845251895492)
	(6.451058430300902, -1.9633416672375297)
	(6.452746737819105, -1.8467398482256723)
	(6.448588089333281, -1.7226485825252502)
	(6.438599230253117, -1.5915675418660025)
	(6.422820382188621, -1.454024543334425)
	(6.401315080991903, -1.310573424040663)
	(6.374169920920721, -1.1617918110119305)
	(6.341494205953965, -1.0082787952923526)
	(6.303419509663117, -0.8506525196147707)
	(6.260099145411914, -0.6895476893581247)
	(6.211707549017542, -0.5256130168129143)
	(6.15843957635917, -0.3595086090457554)
	(6.100509718762092, -0.19190330988121296)
	(6.038151239316871, -0.02347200670377464)
	(5.971615233611196, 0.14510708707544093)
	(5.901169618656574, 0.31315516294472767)
	(5.827098054081088, 0.479995550614079)
	(5.749698799932186, 0.644956442727628)
	(5.66928351568874, 0.8073735999947498)
	(5.586176005318325, 0.9665930258472559)
	(5.500710913432926, 1.12197359985274)
	(5.413232377793194, 1.2728896592802899)
	(5.324092643587145, 1.4187335184234713)
	(5.233650645063112, 1.5589179155361979)
	(5.142270560228214, 1.6928783775285041)
	(5.050320344432048, 1.8200754929004594)
	(4.9581702487403705, 1.9399970837618894)
	(4.866191329064729, 2.052160268191972)
	(4.77475395205127, 2.1561134046343065)
	(4.6842263037449765, 2.251437910498049)
	(4.594972907034407, 2.3377499476422794)
	(4.507353153846685, 2.4147019679567108)
	(4.421719858003052, 2.481984112815275)
	(4.33841783456213, 2.5393254607674396)
	(4.2577825113713885, 2.5864951184432723)
	(4.180138578417581, 2.6233031502795496)
	(4.105798680414769, 2.649601343323233)
	(4.035062157894406, 2.6652838040327183)
	(3.9682138418666684, 2.6702873846737547)
	(3.905522906906502, 2.664591937593084)
	(3.8472417872826163, 2.648220396345928)
	(3.7936051604937795, 2.6212386833506542)
	(3.7448290023053565, 2.583755444442468)
	(3.7011097170911316, 2.5359216113949774)
	(3.6626233469822127, 2.47792979417121)
	(3.6295248630075028, 2.410013505351276)
	(3.601947541080067, 2.3324462198596234)
	(3.580002425342061, 2.245540273778036)
	(3.5637778810291705, 2.149645606678471)
	(3.5533392386549925, 2.0451483525399157)
	(3.5487285309481127, 1.9324692849231304)
	(3.549964323601147, 1.812062122664033)
	(3.557041640513247, 1.6844117029080812)
	(3.5699319838271015, 1.5500320288422154)
	(3.588583448679753, 1.4094641999854292)
	(3.6129209322051583, 1.2632742333719886)
	(3.6428464359469235, 1.1120507844006067)
	(3.6782394604635003, 0.9564027765269216)
	(3.7189574905369076, 0.7969569493436433)
	(3.7648365690312158, 0.6343553349214284)
	(3.8156919570900625, 0.4692526725723259)
	(3.8713188780148267, 0.3023137724456644)
	(3.9314933418281206, 0.13421083857220711)
	(3.995973047202369, -0.034379237864220646)
	(4.0644983571217415, -0.20277760412862852)
	(4.136793344348772, -0.3703061794352192)
};
\addplot+[draw=none, mark = {triangle*},mark options={solid,fill=cyan}, color=cyan, line width=2pt] coordinates {
	(6.015562786340727, -0.6647460431915999)
	(4.17832055361798, 2.501478752489593)
	(5.8230415579480175, -2.475080627569593)
	(3.98579932522527, 0.6912724625256086)
};
\addplot+[draw=none, mark = {*},mark options={solid,fill=orange}, color=orange, line width=2pt] coordinates {
	(5.864033546537018, 0.3965308314408023)
	(3.8341116411103098, 2.640837215436274)
	(4.137328565028978, -0.37006855931379795)
	(6.167250470455688, -2.61437494330927)
};
\addplot+[draw=none, mark = {square*}, color=orange,mark options={solid,fill=orange}, line width=2pt] coordinates {
	(5.000681055782999, 0.01323113606350218)
};
\node (A) at (1.75,0) {};
\node (B) at (3.76,0) {};
\draw[line width=1pt,-{Triangle}] (A) -- (B) node[midway,sloped,above,rotate=0] {$f$};
\end{axis}

\end{tikzpicture}

